Poisson Hyperplane Processes with Rectified Linear Units

Neural networks have shown state-of-the-art performances in various classification and regression tasks. Rectified linear units (ReLU) are often used as activation functions for the hidden layers in a neural network model. In this article, we establish the connection between the Poisson hyperplane processes (PHP) and two-layer ReLU neural networks. We show that the PHP with a Gaussian prior is an alternative probabilistic representation to a two-layer ReLU neural network. In addition, we show that a two-layer neural network constructed by PHP is scalable to large-scale problems via the decomposition propositions. Finally, we propose an annealed sequential Monte Carlo algorithm for Bayesian inference. Our numerical experiments demonstrate that our proposed method outperforms the classic two-layer ReLU neural network. The implementation of our proposed model is available at https://github.com/ShufeiGe/Pois_Relu.git.

==> figure/confs.txt <==
International Conference on Bayesian Nonparametrics: June 2019. Oxford, UK. Deadline: 15 December
International Conference on Machine Learning: June 2019. Long Beach, California. Deadline: January 18

Conference on Learning Theory: June 2019. Phoenix, Arizona. Deadline: February 1st
Neural Information Processing Systems: December 2019. Montreal. Deadline: TBD (will be Summer 2019)

